A Nitsche-based cut finite element method for the coupling of incompressible fluid flow with poroelasticity

The focus of this contribution is the numerical treatment of interface coupled problems concerning the interaction of incompressible fluid flow and permeable, elastic structures. The main emphasis is on extending the range of applicability of available formulations on especially three aspects. These aspects are the incorporation of a more general poroelasticity formulation, the use of the cut finite element method (CutFEM) to allow for large interface motion and topological changes of the fluid domain, and the application of a novel Nitsche-based approach to incorporate the Beavers-Joseph (-Saffmann) tangential interface condition. This last aspect allows one to extend the practicable range of applicability of the proposed formulation down to very low porosities and permeabilities which is important in several examples in application. Different aspects of the presented formulation are analyzed in a numerical example including spatial convergence, the sensitivity of the solution to the Nitsche penalty parameters, varying porosities and permeabilities, and a varying Beavers-Joseph interface model constant. Finally, a numerical example analyzing the fluid induced bending of a poroelastic beam provides evidence of the general applicability of the presented approach.

==> ex1bj_guFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\grad \velf - \grad \velfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_guFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_guSL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\gradRef \dispp-\gradRef \disppa\right|\right|_{\refdomainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_guSL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_iter.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(726,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{1}$}}}%
      \csname LTb\endcsname%
      \put(726,2564){\makebox(0,0)[r]{\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(726,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{3}$}}}%
      \csname LTb\endcsname%
      \put(858,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1511,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2164,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2817,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3471,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4124,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4777,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5430,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3470,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3470,4709){\makebox(0,0){\strut{}$iter$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3495,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3495,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3495,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3495,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_iter}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_pFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,2564){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\pf-\pfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_pFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_pFL2_G.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,1958){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,3169){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-1}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\pf-\pfa\right|\right|_{\fpiinterface}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_pFL2_G}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_pPL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,1958){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,3169){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\pp-\ppa\right|\right|_{\domainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_pPL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_uFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,1958){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,3169){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\velf-\velfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_uFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1bj_uPL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,748){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,2564){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(990,484){\makebox(0,0){\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(1627,484){\makebox(0,0){\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(2263,484){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2900,484){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,484){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4173,484){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(4810,484){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \csname LTb\endcsname%
      \put(5446,484){\makebox(0,0){\strut{}\tiny{$10^{6}$}}}%
      \csname LTb\endcsname%
      \put(6083,484){\makebox(0,0){\strut{}\tiny{$10^{8}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}coefficient $\bjcoeff$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\velp - \velpa\right|\right|_{\domainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3627,3997){\makebox(0,0)[r]{\strut{}BJ, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3667){\makebox(0,0)[r]{\strut{}BJS, Nit }}%
      \csname LTb\endcsname%
      \put(3627,3337){\makebox(0,0)[r]{\strut{}BJ, Sub }}%
      \csname LTb\endcsname%
      \put(3627,3007){\makebox(0,0)[r]{\strut{}BJS, Sub }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1bj_uPL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_guFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,2002){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(858,3191){\makebox(0,0)[r]{\strut{}\tiny{$10^{-1}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\grad \velf - \grad \velfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_guFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_guSL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,2597){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\gradRef \dispp-\gradRef\disppa\right|\right|_{\refdomainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_guSL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_pFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,1705){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,2597){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(858,3488){\makebox(0,0)[r]{\strut{}\tiny{$10^{-1}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\pf-\pfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_pFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_pPL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,2002){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,3191){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\pp-\ppa\right|\right|_{\domainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_pPL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_uFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,1705){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,2596){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,3488){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\velf-\velfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_uFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_uPL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,2597){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\velp - \velpa\right|\right|_{\domainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_uPL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1pen_uSL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,814){\makebox(0,0)[r]{\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(858,1705){\makebox(0,0)[r]{\strut{}\tiny{$10^{-7}$}}}%
      \csname LTb\endcsname%
      \put(858,2597){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,3488){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(990,550){\makebox(0,0){\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(2263,550){\makebox(0,0){\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(3537,550){\makebox(0,0){\strut{}\tiny{$10^{0}$}}}%
      \csname LTb\endcsname%
      \put(4810,550){\makebox(0,0){\strut{}\tiny{$10^{2}$}}}%
      \csname LTb\endcsname%
      \put(6083,550){\makebox(0,0){\strut{}\tiny{$10^{4}$}}}%
      \put(3536,154){\makebox(0,0){\strut{}Nitsche penalty scaling $\gamma_*^{-1}$}}%
      \put(3536,4709){\makebox(0,0){\strut{}$\left|\left|\dispp-\disppa\right|\right|_{\refdomainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5951,4118){\makebox(0,0)[r]{\strut{} $*=t,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,3722){\makebox(0,0)[r]{\strut{} $*=t,\xi=1$}}%
      \csname LTb\endcsname%
      \put(5951,3326){\makebox(0,0)[r]{\strut{} $*=n,\xi=-1$}}%
      \csname LTb\endcsname%
      \put(5951,2930){\makebox(0,0)[r]{\strut{} $*=n,\xi=1$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1pen_uSL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_guFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,2706){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-1}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\grad \velf - \grad \velfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5748,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(5748,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_guFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_guSL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-7}$}}}%
      \csname LTb\endcsname%
      \put(858,2149){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,3264){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\gradRef \dispp-\gradRef \disppa\right|\right|_{\refdomainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5748,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(5748,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_guSL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_pFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,2707){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\pf-\pfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5748,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(5748,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_pFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_pPL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,1870){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,2707){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,3543){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-1}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\pp-\ppa\right|\right|_{\domainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5748,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(5748,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_pPL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_uFL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,2149){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,3264){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\velf-\velfa\right|\right|_{\domainf}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5748,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(5748,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_uFL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_uPL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-7}$}}}%
      \csname LTb\endcsname%
      \put(858,1703){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,2372){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(858,3041){\makebox(0,0)[r]{\strut{}\tiny{$10^{-4}$}}}%
      \csname LTb\endcsname%
      \put(858,3710){\makebox(0,0)[r]{\strut{}\tiny{$10^{-3}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-2}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\velp - \velpa\right|\right|_{\domainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3759,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(3759,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(3759,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(3759,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_uPL2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> ex1perm_uSL2.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \setlength{\unitlength}{\figscaling\unitlength}
\begin{picture}(6480.00,5040.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(858,1034){\makebox(0,0)[r]{\strut{}\tiny{$10^{-8}$}}}%
      \csname LTb\endcsname%
      \put(858,2149){\makebox(0,0)[r]{\strut{}\tiny{$10^{-7}$}}}%
      \csname LTb\endcsname%
      \put(858,3264){\makebox(0,0)[r]{\strut{}\tiny{$10^{-6}$}}}%
      \csname LTb\endcsname%
      \put(858,4379){\makebox(0,0)[r]{\strut{}\tiny{$10^{-5}$}}}%
      \csname LTb\endcsname%
      \put(990,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-19} \\ 10^{-6}}$}}}%
      \csname LTb\endcsname%
      \put(2694,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-13} \\ 10^{-4}}$}}}%
      \csname LTb\endcsname%
      \put(4397,770){\makebox(0,0){\strut{}\tiny{$\substack{6 \cdot 10^{-7} \\ 10^{-2}}$}}}%
      \csname LTb\endcsname%
      \put(5880,770){\makebox(0,0){\strut{}\tiny{$\substack{10^{-1} \\ 5 \cdot 10^{-1}}$}}}%
      \put(3435,154){\makebox(0,0){\strut{}$\substack{\text{Permeability } \tr(\matpermeabp)/\sqrt{3} \\ \text{Porosity } \porosity}$}}%
      \put(3435,4709){\makebox(0,0){\strut{}$\left|\left|\dispp-\disppa\right|\right|_{\refdomainp}$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(5748,3997){\makebox(0,0)[r]{\strut{}Nit, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3667){\makebox(0,0)[r]{\strut{}Sub, 1.0 }}%
      \csname LTb\endcsname%
      \put(5748,3337){\makebox(0,0)[r]{\strut{}Nit, 10.0 }}%
      \csname LTb\endcsname%
      \put(5748,3007){\makebox(0,0)[r]{\strut{}Sub, 10.0 }}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics[scale=\figscaling]{ex1perm_uSL2}}%
    \gplfronttext
  \end{picture}%
\endgroup

